Daytime turbulence strength profile measurement at Kodaikanal Observatory

The Indian Institute of Astrophysics (IIA) is developing a Multi-Conjugate Adaptive Optics (MCAO) system for the Kodaikanal Tower Telescope (KTT). In this context, we have measured the daytime turbulence strength profile at the Kodaikanal Observatory. The first method based on wavefront sensor (WFS) images, called S-DIMM+ (Solar-Differential Image Motion Monitor+), was used to estimate the higher altitude turbulence up to a height of 5 - 6 km. The second method used balloon-borne temperature sensors to measure the near-Earth turbulence up to 350 m. We also carried out simulations to validate the performance of our system. We report the first-ever daytime turbulence strength profile measurements at the observatory. We have identified the presence of a strong turbulence layer about 3 km above the observatory. The measured near-Earth turbulence matches the trend that is expected from the model for daytime component of turbulence and gives an integrated $r_0$ of about 4 cm at 500 nm. This is consistent with earlier seeing measurements. This shows that a low-cost setup with a small telescope and a simple array of temperature sensors can be used for estimating the turbulence strength profile at the site.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
